TRANSMUT-SPARK: Transformation Mutation for Apache Spark

We propose TRANSMUT-Spark, a tool that automates the mutation testing process of Big Data processing code within Spark programs. Apache Spark is an engine for Big Data Processing. It hides the complexity inherent to Big Data parallel and distributed programming and processing through built-in functions, underlying parallel processes, and data management strategies. Nonetheless, programmers must cleverly combine these functions within programs and guide the engine to use the right data management strategies to exploit the large number of computational resources required by Big Data processing and avoid substantial production losses. Many programming details in data processing code within Spark programs are prone to false statements that need to be correctly and automatically tested. This paper explores the application of mutation testing in Spark programs, a fault-based testing technique that relies on fault simulation to evaluate and design test sets. The paper introduces the TRANSMUT-Spark solution for testing Spark programs. TRANSMUT-Spark automates the most laborious steps of the process and fully executes the mutation testing process. The paper describes how the tool automates the mutants generation, test execution, and adequacy analysis phases of mutation testing with TRANSMUT-Spark. It also discusses the results of experiments that were carried out to validate the tool to argue its scope and limitations.

==> readme.txt <==
% readme.txt for stvrauth.cls
% Version 2.0 released 13 May 2010
%
% This software may only be used to prepare an article for publication in
% Software Testing, Verification and Reliability
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt   this file
%   stvrauth.cls  the LaTeX2e class file
%   stvrdoc.tex   authors' instructions
%   stvrdoc.pdf   authors' instructions in PDF format
%
% Typeset stvrdoc.tex for instructions and examples, or view the PDF.
%
% Simply place stvrauth.cls and stvrdoc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
% Please note that the file wileyj.bst is available from the same download
% page for those authors using BibTeX.
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

